Binary formation through gas-assisted capture and the implications for stellar, planetary and compact-object evolution

Binary systems are ubiquitous and their formation requires two-body interaction and dissipation. In gaseous media, interactions between two initially unbound objects could result in gas-assisted binary formation, induced by a loss of kinetic energy to the ambient gas medium. Here we derive analytically the criteria for gas-assisted binary capture through gas dynamical friction dissipation. We validate them with few-body simulations and explore this process in different gas-rich environments: gas-embedded star-forming regions (SFR), gas-enriched globular clusters, AGN disks and protoplanetary-disks. We find that gas-assisted binary capture is highly efficient in SFRs, potentially providing a main channel for the formation of binaries. It could also operate under certain conditions in gas-enriched globular clusters. Thin AGN disks could also provide a fertile ground for gas-assisted binary capture and in particular the formation of black-hole/other compact object binaries, the production of gravitational-wave (GW) and other high-energy transients. Large-scale gaseous disks might be too thick to enable gas-assisted binary capture and previous estimates of the production of GW-sources could be overestimated, and sensitive to specific conditions and the structure of the disks. In protoplanetary-disks, while gas-assisted binary capture can produce binary KBOs, dynamical friction by small planetsimals is likely to be more efficient. Overall, we show that gas-assisted binary formation is robust and can contribute significantly to the binary formation rate in many environments. In fact, the gas-assisted binary capture rates are sufficiently high such that they will lead to multicaptures, and the formation of higher multiplicity systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
